On the road to discovery of relic gravitational waves: The TE and BB Correlations in the cosmic microwave background radiation

The detection of primordial gravitational waves is one of the biggest challenges of the present time. The existing (Wilkinson Microwave Anisotropy Probe) observations are helpful on the road to this goal, and the forthcoming experiments (Planck) are likely to complete this mission. We show that the 5-year Wilkinson Microwave Anisotropy Probe $TE$ data contains a hint of the presence of gravitational wave contribution. In terms of the parameter $R$, which gives the ratio of contributions from gravitational waves and density perturbations to the temperature quadrupole, the best-fit model produced $R=0.24$. Because of large residual noises, the uncertainty of this determination is still large, and it easily includes the R=0 hypothesis. However, the uncertainty will be strongly reduced in the forthcoming observations which are more sensitive. We numerically simulated the Planck data and concluded that the relic gravitational waves with $R=0.24$ will be present at a better than 3$\sigma$ level in the $TE$ observational channel, and at a better than 2$\sigma$ level in the `realistic' $BB$ channel. The balloon-borne and ground-based observations may provide a healthy competition to Planck in some parts of the lower-$\ell$ spectrum.

==> PRDreply2.txt <==




	Dear Editors,



	Re: Manuscript DX10282 Zhao



	Thank you for new communication. 



	In this response, we are pleased to answer the only remaining point

of the referee. The referee returns to the question of other models of 

gravitational wave generation. In fact, the referee outlines, we believe, the correct answer

to his/her own question.



	The referee rightly thinks that "contrary to the quantum fluctuations 

model considered in the paper, not all other models predict also the generation

of scalar perturbations". This is true, certainly not all. We agree that, it would be wrong to 

claim that "density perturbations are also naturally generated by mechanisms 

of gravitational wave generation". In fact, none of the gravitational wave 

sources mentioned in the referee's list of papers (which we are familiar with) 

has anything to do with the generation of scalar 

perturbations. Moreover, and most importantly, these sources of classical 

gravitational waves (referred to as the 'other models of gravitational 

wave generation', in the referee's report) do not affect the lower-order CMB multipoles, which are in 

the focus of our paper. These gravitational waves are much shorter than the 

waves of our interest, and while they may be of some importance for other 

detection techniques, such as pulsar timing or LISA, they are not 

relevant for our study.  



	Nevertheless, meeting the referee's concern, and as an 'extra 

precaution measure' against possible misunderstandings, we have added, 

right in the Introduction, the following sentence: "One has to note, though, 

that classical gravitational waves generated at later stages of cosmological 

evolution have wavelengths much shorter than the Hubble radius and therefore 

they do not affect the lower-order CMB multipoles".



	This is the only modification of the manuscript. It fully answers

the referee's question. 



	Hereby, we resubmit the modified manuscript for publication.



	Sincerely, 



	W. Zhao, D. Baskaran, L. P. Grishchuk


